Estimating the masses of Narrow line Seyfert 1 galaxies using damped random walk method

Narrow-line Seyfert 1 galaxies (NLSy1s) are a subclass of active galactic nuclei (AGNs), commonly associated with rapidly accreting, relatively low-mass black holes ($10^6$ - $10^8 M_\odot$) hosted in spiral galaxies. Although typically considered to have high Eddington ratios, recent observations, particularly of $\gamma$-ray-emitting NLSy1s, have raised questions about their true black hole masses, with some estimates approaching those of Broad-line Seyfert 1 (BLSy1) systems. In this work, we present the recalibrated mass estimations for a large sample of NLSy1s galaxies with z $<0.8$. We apply the damped random walk (DRW) formalism to a comparison set of 1,141 NLSy1 and 1,143 BLSy1 galaxies, matched in redshift and bolometric luminosity using SDSS DR17 spectroscopy. Our analysis employs a multivariate calibration that incorporates both the Eddington ratio and the rest-frame wavelength to refine the mass estimates. We obtain median DRW-based black hole masses of $\text{log}(M_{\text{BH}}^{\text{DRW}}/M_\odot) = 6.25 \pm 0.65$ for NLSy1s and $7.07 \pm 0.67$ for BLSy1s, in agreement with their respective virial mass distributions. Furthermore, we identify strong inverse trends between the variability amplitude and both optical luminosity and FeII emission strength, consistent with a scenario where higher accretion rates suppress long-term optical variability. These findings reinforce the view that NLSy1s harbor smaller black holes and highlight the value of variability-based approaches in tracing AGN accretion properties.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> latex_table_10sources.txt <==
\renewcommand{\arraystretch}{1.3}
\setlength{\tabcolsep}{3pt}
\scriptsize
\begin{tabular}{|l | l | l | l | l | l | l | l | l | l | l | l | l | l | l | l | l | l|}
\hline
SDSS Name & RA & DEC & \makecell{Redshift\\ (z)} & \makecell{Median\\ Error} & \makecell{$ M_{\mathrm{BH, cele}}$\\( [M$_\odot$])} & \makecell{$ M_{\mathrm{BH, SE}}$\\( [M$_\odot$])} & \makecell{$ M_{\mathrm{BH, SEerr}}$\\( [M$_\odot$])} & \makecell{$\tau_{\mathrm{rec,cele}}$\\(days)} & $\sigma$ (mag) & \makecell{Zitter\\(mag)} & p-value & \makecell{Bad Region \\(days)} & \makecell{$ L_{\mathrm{bol}}$\\([erg/s])} & \makecell{$L_{\mathrm{bol,err}}$\\( [erg/s])} & $R_{\mathrm{Edd}}$ & $R_{\mathrm{Edd,err}}$ & $R4570$ \\ \hline
093241.14+530633.7 & 143.1714 & 53.10939 & 0.6 & 0.03 & 125402.91 & 7.03 & 0.05 & nan & 0.09 & 0.03 & 0.0 & 327.81 & 45.28 & 0.09 & 0.11 & 0.1 & 0.09 \\
164442.53+261913.2 & 251.1772 & 26.32036 & 0.14 & 0.01 & 209490.84 & 6.99 & 0.03 & nan & 0.12 & 0.03 & 0.0 & 458.19 & 44.97 & 0.02 & -0.16 & 0.03 & 0.59 \\
122900.29+272522.2 & 187.2512 & 27.42285 & 0.12 & 0.05 & 65260369.49 & 6.64 & 0.04 & nan & 0.08 & 0.02 & 0.0 & 449.78 & 44.45 & 0.06 & -0.33 & 0.07 & 0.28 \\
084957.97+510829.0 & 132.4916 & 51.1414 & 0.58 & 0.1 & 1055385.71 & 7.38 & 0.1 & nan & 0.26 & 0.04 & 0.0 & 330.4 & 45.2 & 0.09 & -0.31 & 0.14 & 0.29 \\
074510.31+181127.0 & 116.293 & 18.19084 & 0.21 & 0.03 & 280032858.45 & 6.44 & 0.09 & nan & 0.06 & 0.03 & 0.0 & 428.07 & 44.66 & 0.04 & 0.08 & 0.1 & 1.54 \\
131715.12+484630.2 & 199.313 & 48.77508 & 0.13 & 0.05 & 164717429.09 & 6.12 & 0.14 & nan & 0.08 & 0.04 & 0.0 & 460.58 & 43.49 & 0.27 & -0.76 & 0.3 & 0.57 \\
074947.15+365300.5 & 117.4465 & 36.88348 & 0.07 & 0.03 & 7454479.32 & 5.88 & 0.03 & nan & 0.06 & 0.03 & 0.0 & 482.46 & 43.7 & 0.05 & -0.32 & 0.06 & 0.74 \\
130004.09+294624.4 & 195.0171 & 29.77346 & 0.09 & 0.04 & 123392784.91 & 6.67 & 0.04 & nan & 0.06 & 0.03 & 0.0 & 479.66 & 43.82 & 0.05 & -0.99 & 0.06 & 0.43 \\
113638.38+424552.9 & 174.1599 & 42.76472 & 0.07 & 0.02 & 3337194.68 & 6.01 & 0.04 & nan & 0.03 & 0.02 & 0.0 & 487.76 & 43.82 & 0.05 & -0.33 & 0.06 & 0.88 \\
123451.63+165632.4 & 188.7151 & 16.94234 & 0.12 & 0.05 & 17896542.41 & 6.62 & 0.07 & nan & 0.08 & 0.01 & 0.0 & 465.33 & 43.75 & 0.14 & -1.01 & 0.16 & 0.22 \\
\hline
\end{tabular}

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
